$\mathcal{L}_1$-$\mathcal{GP}$: $\mathcal{L}_1$ Adaptive Control with Bayesian Learning

We present $\mathcal{L}_1$-$\mathcal{GP}$, an architecture based on $\mathcal{L}_1$ adaptive control and Gaussian Process Regression (GPR) for safe simultaneous control and learning. On one hand, the $\mathcal{L}_1$ adaptive control provides stability and transient performance guarantees, which allows for GPR to efficiently and safely learn the uncertain dynamics. On the other hand, the learned dynamics can be conveniently incorporated into the $\mathcal{L}_1$ control architecture without sacrificing robustness and tracking performance. Subsequently, the learned dynamics can lead to less conservative designs for performance/robustness tradeoff. We illustrate the efficacy of the proposed architecture via numerical simulations.

==> Review.txt <==
----------------------- REVIEW 1 ---------------------
NO CHANGE: The novelty is somewhat limited because the presented approach is a straighforward combination of two well-established techniques, namely L1 adaptive control and Gaussian Process regression. 
    RESPONSE: not needed.

DONE,RED: The authors should consider expanding the literature review to works on safe control with learned dynamics, e.g., R. Cheng, et al., "End-to-end safe reinforcement learning through barrier functions for safety-critical continuous control tasks," AAAI'19; Taylor and Ames, "Adaptive safety with control barrier functions"; Salehi et al. "Active sampling based safe identification of dynamical systems using extreme learning machines and barrier certificates," ICRA'19.
----------- Technical Correctness -----------
DONE, ARXIV:The paper is technically sound but proofs for the key results (Thm. 1 and Proof of L1-GP stability (remark 2)) are not provided. 

NO CHANGE: One thing that would strengthen the paper is an approach for incremental learning of the system dynamics. 
    RESPONSE: No space

NO CHANGE: The evaluation is quite simple in that it does not demonstrate the power of learning to estimate unknown system dynamics but rather to reject disturbances. Would an L1 adaptive controller (without learning) still be able to control the system in (14)? There is a short discussion on this in the intro but it would have been interesting to see a comparison between L1-GP and L1 control for this system and a discussion of pros and cons of having learning in the loop. Still the authors provide interesting observations, especially with the change of error in Fig. 3 at t = 35 s.
    RESPONSE: No space.

----------- Clarity -----------
NO CHANGE: I would have liked to see more guidance on how the approach can be applied to a general system with unknown dynamics but available baseline model.
    RESPONSE: unclear

DONE,red,pg3,5:  It would have been very useful if for a general system more details were available on obtaining the model in eq. (1), computing or ensuring that eq. (6) is satisfied, choosing a reference signal when the system is not fully known.

Please see some minor comments below.
DONE:		please use and distinguish between citep and citet

DONE:		"pieweise-constant"

DONE,%,ln13-16:	formatting can be improved, e.g., the equation displays are squeezed; 
DONE,RED,pg4:	matrices are sometimes bold (e.g., X, Y, K), sometimes not (e.g., A_m, B_m).

NO CHANGE:	Too many things are called \sigma -- the observation noise standard deviation above eq. (2), the GP posterior standard deviation in eq. (2), adaptive estimate in eq. (3)
    SUGGESTED CHANGE: GP noise => \Sigma, GP posterior => V


----------------------- REVIEW 2 ---------------------
NO CHANGE: The paper is fairly straightforward to read, though summarizing and explanation of mathematical terms and deduction is encouraged.  
    RESPONSE: no space

NO CHANGE: Also it would be great to have the objective of the paper in Section 2  in mathematical terms.
    RESPONSE: Neither of the following two equations are stated in results but only referenced in other papers. Suggest no change.
            Satisfy the following equations: 
            \hat{f} \rightarrow f as t\rightarrow \infty 
and
            \norm(y(t)-r(t)) \leq Const.

NO CHANGE: However, it can improve a lot by providing enough evidence and experiments on why the proposed method (incorporating GPR ) is beneficial compared to not using it or using other methods.
    RESPONSE: no space.

----------------------- REVIEW 3 ---------------------



